Magnetic structure of noncentrosymmetric perovskites PbVO3 and BiCoO3

It is well known that if a crystal structure has no inversion symmetry, it may allow for Dzyaloshinskii-Moriya magnetic interactions, operating between different crystallographic unit cells, which in turn should lead to the formation of long-periodic spin-spiral structures. Such a behavior is anticipated for two simple perovskites PbVO3 and BiCoO3, crystallizing in the noncentrosymmetric tetragonal P4mm structure. Nevertheless, we argue that in reality PbVO3 and BiCoO3 should behave very differently. Due to the fundamental Kramers degeneracy for the odd-electron systems, PbVO3 has no single-ion anisotropy. Therefore, the ground state of PbVO3 will be indeed the spin spiral with the period of about one hundred unit cells. However, the even-electron BiCoO3 has a large single-ion anisotropy, which locks this system in the collinear easy-axis C-type antiferromagnetic ground state. Our theoretical analysis is based on the low-energy model, derived from the first-principles electronic structure calculations.

==> SM.txt <==
Parameters of one-electron Hamiltonian for PbVO3, in the basis
of xy, yz, 3x2-r2, zx, and x2-y2 orbitals, measured in eV. The
'vector' is the radius-vector, connecting two V sites in the
units of lattice parameter in the xy-plane.

vector: 0.000000 0.000000 0.000000
 -0.7836  0.0000  0.0000  0.0000  0.0000
  0.0000  0.3205  0.0000  0.0000  0.0000
  0.0000  0.0000  1.8891  0.0000  0.0000
  0.0000  0.0000  0.0000  0.3205  0.0000
  0.0000  0.0000  0.0000  0.0000  1.4855
vector: 1.000000 0.000000 0.000000
 -0.1730  0.0379  0.0000  0.0000  0.0000
 -0.0379  0.0438  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0503 -0.1158  0.0021
  0.0000  0.0000  0.1158  0.1957 -0.3210
  0.0000  0.0000  0.0021  0.3210 -0.2620
vector: 0.000000 1.000000 0.000000
 -0.1730  0.0000  0.0000  0.0379  0.0000
  0.0000  0.1957  0.1158  0.0000  0.3210
  0.0000 -0.1158  0.0503  0.0000 -0.0021
 -0.0379  0.0000  0.0000  0.0438  0.0000
  0.0000 -0.3210 -0.0021  0.0000 -0.2620
vector: 0.000000 -1.000000 0.000000
 -0.1730  0.0000  0.0000 -0.0379  0.0000
  0.0000  0.1957 -0.1158  0.0000 -0.3210
  0.0000  0.1158  0.0503  0.0000 -0.0021
  0.0379  0.0000  0.0000  0.0438  0.0000
  0.0000  0.3210 -0.0021  0.0000 -0.2620
vector: -1.000000 0.000000 0.000000
 -0.1730 -0.0379  0.0000  0.0000  0.0000
  0.0379  0.0438  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0503  0.1158  0.0021
  0.0000  0.0000 -0.1158  0.1957  0.3210
  0.0000  0.0000  0.0021 -0.3210 -0.2620
vector: 0.000000 0.000000 1.229472
 -0.0445  0.0000  0.0000  0.0000  0.0000
  0.0000  0.0036  0.0000  0.0000  0.0000
  0.0000  0.0000 -0.2365  0.0000  0.0000
  0.0000  0.0000  0.0000  0.0036  0.0000
  0.0000  0.0000  0.0000  0.0000 -0.0212
vector: 0.000000 0.000000 -1.229472
 -0.0445  0.0000  0.0000  0.0000  0.0000
  0.0000  0.0036  0.0000  0.0000  0.0000
  0.0000  0.0000 -0.2365  0.0000  0.0000
  0.0000  0.0000  0.0000  0.0036  0.0000
  0.0000  0.0000  0.0000  0.0000 -0.0212
vector: 1.000000 1.000000 0.000000
 -0.0334 -0.0304 -0.0079 -0.0304  0.0000
  0.0304 -0.0334  0.0005 -0.0123 -0.0179
 -0.0079 -0.0005 -0.0318 -0.0005  0.0000
  0.0304 -0.0123  0.0005 -0.0334  0.0179
  0.0000  0.0179  0.0000 -0.0179  0.0712
vector: 1.000000 -1.000000 0.000000
 -0.0334 -0.0304  0.0079  0.0304  0.0000
  0.0304 -0.0334 -0.0005  0.0123  0.0179
  0.0079  0.0005 -0.0318 -0.0005  0.0000
 -0.0304  0.0123  0.0005 -0.0334  0.0179
  0.0000 -0.0179  0.0000 -0.0179  0.0712
vector: -1.000000 1.000000 0.000000
 -0.0334  0.0304  0.0079 -0.0304  0.0000
 -0.0304 -0.0334  0.0005  0.0123 -0.0179
  0.0079 -0.0005 -0.0318  0.0005  0.0000
  0.0304  0.0123 -0.0005 -0.0334 -0.0179
  0.0000  0.0179  0.0000  0.0179  0.0712
vector: -1.000000 -1.000000 0.000000
 -0.0334  0.0304 -0.0079  0.0304  0.0000
 -0.0304 -0.0334 -0.0005 -0.0123  0.0179
 -0.0079  0.0005 -0.0318  0.0005  0.0000
 -0.0304 -0.0123 -0.0005 -0.0334 -0.0179
  0.0000 -0.0179  0.0000  0.0179  0.0712
vector: 1.000000 0.000000 1.229472
  0.0224 -0.0522  0.0000  0.0000  0.0000
  0.0046 -0.0113  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0634 -0.0169  0.0002
  0.0000  0.0000 -0.0125  0.0044  0.0024
  0.0000  0.0000 -0.0683  0.0522 -0.0013
vector: 1.000000 0.000000 -1.229472
  0.0224 -0.0046  0.0000  0.0000  0.0000
  0.0522 -0.0113  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0634  0.0125 -0.0683
  0.0000  0.0000  0.0169  0.0044 -0.0522
  0.0000  0.0000  0.0002 -0.0024 -0.0013
vector: 0.000000 1.000000 1.229472
  0.0224  0.0000  0.0000 -0.0522  0.0000
  0.0000  0.0044 -0.0125  0.0000 -0.0024
  0.0000 -0.0169  0.0634  0.0000 -0.0002
  0.0046  0.0000  0.0000 -0.0113  0.0000
  0.0000 -0.0522  0.0683  0.0000 -0.0013
vector: 0.000000 1.000000 -1.229472
  0.0224  0.0000  0.0000 -0.0046  0.0000
  0.0000  0.0044  0.0169  0.0000  0.0522
  0.0000  0.0125  0.0634  0.0000  0.0683
  0.0522  0.0000  0.0000 -0.0113  0.0000
  0.0000  0.0024 -0.0002  0.0000 -0.0013
vector: 0.000000 -1.000000 1.229472
  0.0224  0.0000  0.0000  0.0522  0.0000
  0.0000  0.0044  0.0125  0.0000  0.0024
  0.0000  0.0169  0.0634  0.0000 -0.0002
 -0.0046  0.0000  0.0000 -0.0113  0.0000
  0.0000  0.0522  0.0683  0.0000 -0.0013
vector: 0.000000 -1.000000 -1.229472
  0.0224  0.0000  0.0000  0.0046  0.0000
  0.0000  0.0044 -0.0169  0.0000 -0.0522
  0.0000 -0.0125  0.0634  0.0000  0.0683
 -0.0522  0.0000  0.0000 -0.0113  0.0000
  0.0000 -0.0024 -0.0002  0.0000 -0.0013
vector: -1.000000 0.000000 1.229472
  0.0224  0.0522  0.0000  0.0000  0.0000
 -0.0046 -0.0113  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0634  0.0169  0.0002
  0.0000  0.0000  0.0125  0.0044 -0.0024
  0.0000  0.0000 -0.0683 -0.0522 -0.0013
vector: -1.000000 0.000000 -1.229472
  0.0224  0.0046  0.0000  0.0000  0.0000
 -0.0522 -0.0113  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0634 -0.0125 -0.0683
  0.0000  0.0000 -0.0169  0.0044  0.0522
  0.0000  0.0000  0.0002  0.0024 -0.0013
vector: 1.000000 -1.000000 1.229472
 -0.0105  0.0307 -0.0128 -0.0307  0.0000
 -0.0031  0.0078 -0.0043 -0.0015 -0.0001
  0.0073 -0.0047  0.0149  0.0047  0.0000
  0.0031 -0.0015  0.0043  0.0078 -0.0001
  0.0000  0.0014  0.0000  0.0014  0.0053
vector: 1.000000 -1.000000 -1.229472
 -0.0105  0.0031  0.0073 -0.0031  0.0000
 -0.0307  0.0078  0.0047 -0.0015 -0.0014
 -0.0128  0.0043  0.0149 -0.0043  0.0000
  0.0307 -0.0015 -0.0047  0.0078 -0.0014
  0.0000  0.0001  0.0000  0.0001  0.0053
vector: 1.000000 1.000000 1.229472
 -0.0105  0.0307  0.0128  0.0307  0.0000
 -0.0031  0.0078  0.0043  0.0015  0.0001
 -0.0073  0.0047  0.0149  0.0047  0.0000
 -0.0031  0.0015  0.0043  0.0078 -0.0001
  0.0000 -0.0014  0.0000  0.0014  0.0053
vector: -1.000000 1.000000 1.229472
 -0.0105 -0.0307 -0.0128  0.0307  0.0000
  0.0031  0.0078  0.0043 -0.0015  0.0001
  0.0073  0.0047  0.0149 -0.0047  0.0000
 -0.0031 -0.0015 -0.0043  0.0078  0.0001
  0.0000 -0.0014  0.0000 -0.0014  0.0053
vector: -1.000000 1.000000 -1.229472
 -0.0105 -0.0031  0.0073  0.0031  0.0000
  0.0307  0.0078 -0.0047 -0.0015  0.0014
 -0.0128 -0.0043  0.0149  0.0043  0.0000
 -0.0307 -0.0015  0.0047  0.0078  0.0014
  0.0000 -0.0001  0.0000 -0.0001  0.0053
vector: 1.000000 1.000000 -1.229472
 -0.0105  0.0031 -0.0073  0.0031  0.0000
 -0.0307  0.0078 -0.0047  0.0015  0.0014
  0.0128 -0.0043  0.0149 -0.0043  0.0000
 -0.0307  0.0015 -0.0047  0.0078 -0.0014
  0.0000 -0.0001  0.0000  0.0001  0.0053
vector: -1.000000 -1.000000 1.229472
 -0.0105 -0.0307  0.0128 -0.0307  0.0000
  0.0031  0.0078 -0.0043  0.0015 -0.0001
 -0.0073 -0.0047  0.0149 -0.0047  0.0000
  0.0031  0.0015 -0.0043  0.0078  0.0001
  0.0000  0.0014  0.0000 -0.0014  0.0053
vector: -1.000000 -1.000000 -1.229472
 -0.0105 -0.0031 -0.0073 -0.0031  0.0000
  0.0307  0.0078  0.0047  0.0015 -0.0014
  0.0128  0.0043  0.0149  0.0043  0.0000
  0.0307  0.0015  0.0047  0.0078  0.0014
  0.0000  0.0001  0.0000 -0.0001  0.0053

Parameters of one-electron Hamiltonian for BiCoO3, in the basis
of xy, yz, 3x2-r2, zx, and x2-y2 orbitals, measured in eV. The
'vector' is the radius-vector, connecting two Co-sites in the
units of lattice parameter in the xy-plane.

vector: 0.000000 0.000000 0.000000
  0.3945  0.0000  0.0000  0.0000  0.0000
  0.0000  1.4232  0.0000  0.0000  0.0000
  0.0000  0.0000  2.2054  0.0000  0.0000
  0.0000  0.0000  0.0000  1.4232  0.0000
  0.0000  0.0000  0.0000  0.0000  1.8803
vector: 1.000000 0.000000 0.000000
 -0.0558  0.0064  0.0000  0.0000  0.0000
 -0.0064  0.0382  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0343 -0.0475 -0.0030
  0.0000  0.0000  0.0475  0.2310 -0.2279
  0.0000  0.0000 -0.0030  0.2279 -0.1637
vector: 0.000000 1.000000 0.000000
 -0.0558  0.0000  0.0000  0.0064  0.0000
  0.0000  0.2310  0.0475  0.0000  0.2279
  0.0000 -0.0475  0.0343  0.0000  0.0030
 -0.0064  0.0000  0.0000  0.0382  0.0000
  0.0000 -0.2279  0.0030  0.0000 -0.1637
vector: 0.000000 -1.000000 0.000000
 -0.0558  0.0000  0.0000 -0.0064  0.0000
  0.0000  0.2310 -0.0475  0.0000 -0.2279
  0.0000  0.0475  0.0343  0.0000  0.0030
  0.0064  0.0000  0.0000  0.0382  0.0000
  0.0000  0.2279  0.0030  0.0000 -0.1637
vector: -1.000000 0.000000 0.000000
 -0.0558 -0.0064  0.0000  0.0000  0.0000
  0.0064  0.0382  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0343  0.0475 -0.0030
  0.0000  0.0000 -0.0475  0.2310  0.2279
  0.0000  0.0000 -0.0030 -0.2279 -0.1637
vector: 0.000000 0.000000 1.266872
 -0.0192  0.0000  0.0000  0.0000  0.0000
  0.0000  0.0242  0.0000  0.0000  0.0000
  0.0000  0.0000 -0.0417  0.0000  0.0000
  0.0000  0.0000  0.0000  0.0242  0.0000
  0.0000  0.0000  0.0000  0.0000 -0.0343
vector: 0.000000 0.000000 -1.266872
 -0.0192  0.0000  0.0000  0.0000  0.0000
  0.0000  0.0242  0.0000  0.0000  0.0000
  0.0000  0.0000 -0.0417  0.0000  0.0000
  0.0000  0.0000  0.0000  0.0242  0.0000
  0.0000  0.0000  0.0000  0.0000 -0.0343
vector: 1.000000 1.000000 0.000000
 -0.0277 -0.0175 -0.0072 -0.0175  0.0000
  0.0175 -0.0353  0.0122 -0.0067 -0.0308
 -0.0072 -0.0122 -0.0279 -0.0122  0.0000
  0.0175 -0.0067  0.0122 -0.0353  0.0308
  0.0000  0.0308  0.0000 -0.0308  0.1048
vector: 1.000000 -1.000000 0.000000
 -0.0277 -0.0175  0.0072  0.0175  0.0000
  0.0175 -0.0353 -0.0122  0.0067  0.0308
  0.0072  0.0122 -0.0279 -0.0122  0.0000
 -0.0175  0.0067  0.0122 -0.0353  0.0308
  0.0000 -0.0308  0.0000 -0.0308  0.1048
vector: -1.000000 1.000000 0.000000
 -0.0277  0.0175  0.0072 -0.0175  0.0000
 -0.0175 -0.0353  0.0122  0.0067 -0.0308
  0.0072 -0.0122 -0.0279  0.0122  0.0000
  0.0175  0.0067 -0.0122 -0.0353 -0.0308
  0.0000  0.0308  0.0000  0.0308  0.1048
vector: -1.000000 -1.000000 0.000000
 -0.0277  0.0175 -0.0072  0.0175  0.0000
 -0.0175 -0.0353 -0.0122 -0.0067  0.0308
 -0.0072  0.0122 -0.0279  0.0122  0.0000
 -0.0175 -0.0067 -0.0122 -0.0353 -0.0308
  0.0000 -0.0308  0.0000  0.0308  0.1048
vector: 1.000000 0.000000 1.266872
  0.0129 -0.0481  0.0000  0.0000  0.0000
  0.0012 -0.0046  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0768 -0.0231  0.0050
  0.0000  0.0000 -0.0255  0.0197  0.0030
  0.0000  0.0000 -0.0786  0.0974 -0.0029
vector: 1.000000 0.000000 -1.266872
  0.0129 -0.0012  0.0000  0.0000  0.0000
  0.0481 -0.0046  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0768  0.0255 -0.0786
  0.0000  0.0000  0.0231  0.0197 -0.0974
  0.0000  0.0000  0.0050 -0.0030 -0.0029
vector: 0.000000 1.000000 1.266872
  0.0129  0.0000  0.0000 -0.0481  0.0000
  0.0000  0.0197 -0.0255  0.0000 -0.0030
  0.0000 -0.0231  0.0768  0.0000 -0.0050
  0.0012  0.0000  0.0000 -0.0046  0.0000
  0.0000 -0.0974  0.0786  0.0000 -0.0029
vector: 0.000000 1.000000 -1.266872
  0.0129  0.0000  0.0000 -0.0012  0.0000
  0.0000  0.0197  0.0231  0.0000  0.0974
  0.0000  0.0255  0.0768  0.0000  0.0786
  0.0481  0.0000  0.0000 -0.0046  0.0000
  0.0000  0.0030 -0.0050  0.0000 -0.0029
vector: 0.000000 -1.000000 1.266872
  0.0129  0.0000  0.0000  0.0481  0.0000
  0.0000  0.0197  0.0255  0.0000  0.0030
  0.0000  0.0231  0.0768  0.0000 -0.0050
 -0.0012  0.0000  0.0000 -0.0046  0.0000
  0.0000  0.0974  0.0786  0.0000 -0.0029
vector: 0.000000 -1.000000 -1.266872
  0.0129  0.0000  0.0000  0.0012  0.0000
  0.0000  0.0197 -0.0231  0.0000 -0.0974
  0.0000 -0.0255  0.0768  0.0000  0.0786
 -0.0481  0.0000  0.0000 -0.0046  0.0000
  0.0000 -0.0030 -0.0050  0.0000 -0.0029
vector: -1.000000 0.000000 1.266872
  0.0129  0.0481  0.0000  0.0000  0.0000
 -0.0012 -0.0046  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0768  0.0231  0.0050
  0.0000  0.0000  0.0255  0.0197 -0.0030
  0.0000  0.0000 -0.0786 -0.0974 -0.0029
vector: -1.000000 0.000000 -1.266872
  0.0129  0.0012  0.0000  0.0000  0.0000
 -0.0481 -0.0046  0.0000  0.0000  0.0000
  0.0000  0.0000  0.0768 -0.0255 -0.0786
  0.0000  0.0000 -0.0231  0.0197  0.0974
  0.0000  0.0000  0.0050  0.0030 -0.0029
vector: 1.000000 -1.000000 1.266872
 -0.0081  0.0315 -0.0121 -0.0315  0.0000
 -0.0016  0.0076 -0.0033 -0.0067  0.0015
  0.0112 -0.0295  0.0198  0.0295  0.0000
  0.0016 -0.0067  0.0033  0.0076  0.0015
  0.0000 -0.0024  0.0000 -0.0024  0.0107
vector: 1.000000 -1.000000 -1.266872
 -0.0081  0.0016  0.0112 -0.0016  0.0000
 -0.0315  0.0076  0.0295 -0.0067  0.0024
 -0.0121  0.0033  0.0198 -0.0033  0.0000
  0.0315 -0.0067 -0.0295  0.0076  0.0024
  0.0000 -0.0015  0.0000 -0.0015  0.0107
vector: 1.000000 1.000000 1.266872
 -0.0081  0.0315  0.0121  0.0315  0.0000
 -0.0016  0.0076  0.0033  0.0067 -0.0015
 -0.0112  0.0295  0.0198  0.0295  0.0000
 -0.0016  0.0067  0.0033  0.0076  0.0015
  0.0000  0.0024  0.0000 -0.0024  0.0107
vector: -1.000000 1.000000 1.266872
 -0.0081 -0.0315 -0.0121  0.0315  0.0000
  0.0016  0.0076  0.0033 -0.0067 -0.0015
  0.0112  0.0295  0.0198 -0.0295  0.0000
 -0.0016 -0.0067 -0.0033  0.0076 -0.0015
  0.0000  0.0024  0.0000  0.0024  0.0107
vector: -1.000000 1.000000 -1.266872
 -0.0081 -0.0016  0.0112  0.0016  0.0000
  0.0315  0.0076 -0.0295 -0.0067 -0.0024
 -0.0121 -0.0033  0.0198  0.0033  0.0000
 -0.0315 -0.0067  0.0295  0.0076 -0.0024
  0.0000  0.0015  0.0000  0.0015  0.0107
vector: 1.000000 1.000000 -1.266872
 -0.0081  0.0016 -0.0112  0.0016  0.0000
 -0.0315  0.0076 -0.0295  0.0067 -0.0024
  0.0121 -0.0033  0.0198 -0.0033  0.0000
 -0.0315  0.0067 -0.0295  0.0076  0.0024
  0.0000  0.0015  0.0000 -0.0015  0.0107
vector: -1.000000 -1.000000 1.266872
 -0.0081 -0.0315  0.0121 -0.0315  0.0000
  0.0016  0.0076 -0.0033  0.0067  0.0015
 -0.0112 -0.0295  0.0198 -0.0295  0.0000
  0.0016  0.0067 -0.0033  0.0076 -0.0015
  0.0000 -0.0024  0.0000  0.0024  0.0107
vector: -1.000000 -1.000000 -1.266872
 -0.0081 -0.0016 -0.0112 -0.0016  0.0000
  0.0315  0.0076  0.0295  0.0067  0.0024
  0.0121  0.0033  0.0198  0.0033  0.0000
  0.0315  0.0067  0.0295  0.0076 -0.0024
  0.0000 -0.0015  0.0000  0.0015  0.0107

The 5x5x5x5 matrix of screened Coulomb interactions U(i,j,k,l) 
for PbVO3, measured in eV. Each line corresponds to
U(1,j,k,l), U(2,j,k,l), U(3,j,k,l), U(4,j,k,l), and U(5,j,k,l)
for each combination of symbols (j,k,l), where the index `j'
runs first and the index `l' runs last: i.e., the number of each
line is given by the expression N=j+(k-1)*5+(l-1)*25.

    0.187177    0.000000    0.000000    0.000000    0.000000
    0.000000    0.046766    0.000000    0.000000    0.000000
    0.000000    0.000000    0.052403    0.000000    0.000000
    0.000000    0.000000    0.000000    0.046766    0.000000
    0.000000    0.000000    0.000000    0.000000    0.028803
    0.000000    0.091395    0.000000    0.000000    0.000000
    0.046766    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000   -0.020546    0.000000
    0.000000    0.000000    0.010389    0.000000   -0.017977
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.080312    0.000000    0.000000
    0.000000    0.000000    0.000000    0.010389    0.000000
    0.052403    0.000000    0.000000    0.000000    0.000000
    0.000000    0.010389    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.091395    0.000000
    0.000000    0.000000    0.010389    0.000000    0.017977
    0.000000   -0.020546    0.000000    0.000000    0.000000
    0.046766    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.128695
    0.000000    0.000000    0.000000    0.017977    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.017977    0.000000    0.000000    0.000000
    0.028803    0.000000    0.000000    0.000000    0.000000
    0.000000    0.046766    0.000000    0.000000    0.000000
    0.091395    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.010389    0.000000
    0.000000    0.000000   -0.020546    0.000000    0.000000
    0.000000    0.000000    0.000000   -0.017977    0.000000
    0.046766    0.000000    0.000000    0.000000    0.000000
    0.000000    0.183892    0.000000    0.000000    0.000000
    0.000000    0.000000    0.034838    0.000000   -0.010392
    0.000000    0.000000    0.000000    0.046545    0.000000
    0.000000    0.000000   -0.010392    0.000000    0.046791
    0.000000    0.000000    0.000000    0.010389    0.000000
    0.000000    0.000000    0.116042    0.000000    0.020903
    0.000000    0.034838    0.000000    0.000000    0.000000
   -0.020546    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.010392    0.000000    0.000000    0.000000
    0.000000    0.000000    0.010389    0.000000    0.017977
    0.000000    0.000000    0.000000    0.090520    0.000000
    0.010389    0.000000    0.000000    0.000000    0.000000
    0.000000    0.046545    0.000000    0.000000    0.000000
   -0.017977    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.017977    0.000000
    0.000000    0.000000    0.020903    0.000000    0.091066
    0.000000   -0.010392    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.046791    0.000000    0.000000    0.000000
    0.000000    0.000000    0.052403    0.000000    0.000000
    0.000000    0.000000    0.000000    0.010389    0.000000
    0.080312    0.000000    0.000000    0.000000    0.000000
    0.000000    0.010389    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000   -0.020546    0.000000
    0.000000    0.000000    0.034838    0.000000   -0.010392
    0.000000    0.116042    0.000000    0.000000    0.000000
    0.010389    0.000000    0.000000    0.000000    0.000000
    0.000000    0.020903    0.000000    0.000000    0.000000
    0.052403    0.000000    0.000000    0.000000    0.000000
    0.000000    0.034838    0.000000    0.000000    0.000000
    0.000000    0.000000    0.188248    0.000000    0.000000
    0.000000    0.000000    0.000000    0.034838    0.000000
    0.000000    0.000000    0.000000    0.000000    0.053312
    0.000000   -0.020546    0.000000    0.000000    0.000000
    0.010389    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.116042    0.000000
    0.000000    0.000000    0.034838    0.000000    0.010392
    0.000000    0.000000    0.000000   -0.020903    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.010392    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.080023
    0.000000    0.000000    0.000000    0.010392    0.000000
    0.000000    0.000000    0.053312    0.000000    0.000000
    0.000000    0.000000    0.000000    0.046766    0.000000
    0.000000    0.000000   -0.020546    0.000000    0.000000
    0.000000    0.010389    0.000000    0.000000    0.000000
    0.091395    0.000000    0.000000    0.000000    0.000000
    0.000000    0.017977    0.000000    0.000000    0.000000
    0.000000    0.000000    0.010389    0.000000   -0.017977
    0.000000    0.000000    0.000000    0.046545    0.000000
    0.010389    0.000000    0.000000    0.000000    0.000000
    0.000000    0.090520    0.000000    0.000000    0.000000
    0.017977    0.000000    0.000000    0.000000    0.000000
    0.000000    0.010389    0.000000    0.000000    0.000000
   -0.020546    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.034838    0.000000
    0.000000    0.000000    0.116042    0.000000   -0.020903
    0.000000    0.000000    0.000000    0.010392    0.000000
    0.046766    0.000000    0.000000    0.000000    0.000000
    0.000000    0.046545    0.000000    0.000000    0.000000
    0.000000    0.000000    0.034838    0.000000    0.010392
    0.000000    0.000000    0.000000    0.183892    0.000000
    0.000000    0.000000    0.010392    0.000000    0.046791
    0.000000   -0.017977    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.010392    0.000000
    0.000000    0.000000   -0.020903    0.000000    0.091066
    0.000000    0.000000    0.000000    0.046791    0.000000
    0.000000    0.000000    0.000000    0.000000    0.028803
    0.000000    0.000000    0.000000   -0.017977    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.017977    0.000000    0.000000    0.000000
    0.128695    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000   -0.010392    0.000000    0.046791
    0.000000    0.020903    0.000000    0.000000    0.000000
    0.017977    0.000000    0.000000    0.000000    0.000000
    0.000000    0.091066    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.010392    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.053312
    0.000000    0.000000    0.000000    0.010392    0.000000
    0.000000    0.000000    0.080023    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
   -0.017977    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000   -0.020903    0.000000
    0.000000    0.000000    0.010392    0.000000    0.046791
    0.000000    0.000000    0.000000    0.091066    0.000000
    0.028803    0.000000    0.000000    0.000000    0.000000
    0.000000    0.046791    0.000000    0.000000    0.000000
    0.000000    0.000000    0.053312    0.000000    0.000000
    0.000000    0.000000    0.000000    0.046791    0.000000
    0.000000    0.000000    0.000000    0.000000    0.186038

The 5x5x5x5 matrix of screened Coulomb interactions U(i,j,k,l) 
for BiCoO3, measured in eV. Each line corresponds to
U(1,j,k,l), U(2,j,k,l), U(3,j,k,l), U(4,j,k,l), and U(5,j,k,l)
for each combination of symbols (j,k,l), where the index `j'
runs first and the index `l' runs last: i.e., the number of each
line is given by the expression N=j+(k-1)*5+(l-1)*25.

    0.282233    0.000000    0.000000    0.000000    0.000000
    0.000000    0.053686    0.000000    0.000000    0.000000
    0.000000    0.000000    0.058092    0.000000    0.000000
    0.000000    0.000000    0.000000    0.053686    0.000000
    0.000000    0.000000    0.000000    0.000000    0.030712
    0.000000    0.160645    0.000000    0.000000    0.000000
    0.053686    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000   -0.024448    0.000000
    0.000000    0.000000    0.012052    0.000000   -0.021561
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.133735    0.000000    0.000000
    0.000000    0.000000    0.000000    0.012052    0.000000
    0.058092    0.000000    0.000000    0.000000    0.000000
    0.000000    0.012052    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.160645    0.000000
    0.000000    0.000000    0.012052    0.000000    0.021561
    0.000000   -0.024448    0.000000    0.000000    0.000000
    0.053686    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.208023
    0.000000    0.000000    0.000000    0.021561    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.021561    0.000000    0.000000    0.000000
    0.030712    0.000000    0.000000    0.000000    0.000000
    0.000000    0.053686    0.000000    0.000000    0.000000
    0.160645    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.012052    0.000000
    0.000000    0.000000   -0.024448    0.000000    0.000000
    0.000000    0.000000    0.000000   -0.021561    0.000000
    0.053686    0.000000    0.000000    0.000000    0.000000
    0.000000    0.249218    0.000000    0.000000    0.000000
    0.000000    0.000000    0.035223    0.000000   -0.011514
    0.000000    0.000000    0.000000    0.051603    0.000000
    0.000000    0.000000   -0.011514    0.000000    0.050331
    0.000000    0.000000    0.000000    0.012052    0.000000
    0.000000    0.000000    0.160877    0.000000    0.022584
    0.000000    0.035223    0.000000    0.000000    0.000000
   -0.024448    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.011514    0.000000    0.000000    0.000000
    0.000000    0.000000    0.012052    0.000000    0.021561
    0.000000    0.000000    0.000000    0.147584    0.000000
    0.012052    0.000000    0.000000    0.000000    0.000000
    0.000000    0.051603    0.000000    0.000000    0.000000
   -0.021561    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.021561    0.000000
    0.000000    0.000000    0.022584    0.000000    0.152074
    0.000000   -0.011514    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.050331    0.000000    0.000000    0.000000
    0.000000    0.000000    0.058092    0.000000    0.000000
    0.000000    0.000000    0.000000    0.012052    0.000000
    0.133735    0.000000    0.000000    0.000000    0.000000
    0.000000    0.012052    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000   -0.024448    0.000000
    0.000000    0.000000    0.035223    0.000000   -0.011514
    0.000000    0.160877    0.000000    0.000000    0.000000
    0.012052    0.000000    0.000000    0.000000    0.000000
    0.000000    0.022584    0.000000    0.000000    0.000000
    0.058092    0.000000    0.000000    0.000000    0.000000
    0.000000    0.035223    0.000000    0.000000    0.000000
    0.000000    0.000000    0.216522    0.000000    0.000000
    0.000000    0.000000    0.000000    0.035223    0.000000
    0.000000    0.000000    0.000000    0.000000    0.053664
    0.000000   -0.024448    0.000000    0.000000    0.000000
    0.012052    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.160877    0.000000
    0.000000    0.000000    0.035223    0.000000    0.011514
    0.000000    0.000000    0.000000   -0.022584    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.011514    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.126599
    0.000000    0.000000    0.000000    0.011514    0.000000
    0.000000    0.000000    0.053664    0.000000    0.000000
    0.000000    0.000000    0.000000    0.053686    0.000000
    0.000000    0.000000   -0.024448    0.000000    0.000000
    0.000000    0.012052    0.000000    0.000000    0.000000
    0.160645    0.000000    0.000000    0.000000    0.000000
    0.000000    0.021561    0.000000    0.000000    0.000000
    0.000000    0.000000    0.012052    0.000000   -0.021561
    0.000000    0.000000    0.000000    0.051603    0.000000
    0.012052    0.000000    0.000000    0.000000    0.000000
    0.000000    0.147584    0.000000    0.000000    0.000000
    0.021561    0.000000    0.000000    0.000000    0.000000
    0.000000    0.012052    0.000000    0.000000    0.000000
   -0.024448    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.035223    0.000000
    0.000000    0.000000    0.160877    0.000000   -0.022584
    0.000000    0.000000    0.000000    0.011514    0.000000
    0.053686    0.000000    0.000000    0.000000    0.000000
    0.000000    0.051603    0.000000    0.000000    0.000000
    0.000000    0.000000    0.035223    0.000000    0.011514
    0.000000    0.000000    0.000000    0.249218    0.000000
    0.000000    0.000000    0.011514    0.000000    0.050331
    0.000000   -0.021561    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.011514    0.000000
    0.000000    0.000000   -0.022584    0.000000    0.152074
    0.000000    0.000000    0.000000    0.050331    0.000000
    0.000000    0.000000    0.000000    0.000000    0.030712
    0.000000    0.000000    0.000000   -0.021561    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.021561    0.000000    0.000000    0.000000
    0.208023    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000   -0.011514    0.000000    0.050331
    0.000000    0.022584    0.000000    0.000000    0.000000
    0.021561    0.000000    0.000000    0.000000    0.000000
    0.000000    0.152074    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
    0.000000   -0.011514    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.053664
    0.000000    0.000000    0.000000    0.011514    0.000000
    0.000000    0.000000    0.126599    0.000000    0.000000
    0.000000    0.000000    0.000000    0.000000    0.000000
   -0.021561    0.000000    0.000000    0.000000    0.000000
    0.000000    0.000000    0.000000   -0.022584    0.000000
    0.000000    0.000000    0.011514    0.000000    0.050331
    0.000000    0.000000    0.000000    0.152074    0.000000
    0.030712    0.000000    0.000000    0.000000    0.000000
    0.000000    0.050331    0.000000    0.000000    0.000000
    0.000000    0.000000    0.053664    0.000000    0.000000
    0.000000    0.000000    0.000000    0.050331    0.000000
    0.000000    0.000000    0.000000    0.000000    0.256073

